Taking a SEAT: Predicting Value Interpretations from Sentiment, Emotion, Argument, and Topic Annotations

Our interpretation of value concepts is shaped by our sociocultural background and lived experiences, and is thus subjective. Recognizing individual value interpretations is important for developing AI systems that can align with diverse human perspectives and avoid bias toward majority viewpoints. To this end, we investigate whether a language model can predict individual value interpretations by leveraging multi-dimensional subjective annotations as a proxy for their interpretive lens. That is, we evaluate whether providing examples of how an individual annotates Sentiment, Emotion, Argument, and Topics (SEAT dimensions) helps a language model in predicting their value interpretations. Our experiment across different zero- and few-shot settings demonstrates that providing all SEAT dimensions simultaneously yields superior performance compared to individual dimensions and a baseline where no information about the individual is provided. Furthermore, individual variations across annotators highlight the importance of accounting for the incorporation of individual subjective annotators. To the best of our knowledge, this controlled setting, although small in size, is the first attempt to go beyond demographics and investigate the impact of annotation behavior on value prediction, providing a solid foundation for future large-scale validation.

==> tikz/annotators_k.dat <==
x 0 1 5 10 15
0	0.164	0.184	0.193	0.1808724	0.178
1	0.244 0.241	0.257	0.267	0.259
2	0.229	0.189	0.218	0.228	0.210
3	0.221	0.245	0.253	0.263	0.249
4	0.228 0.252 0.291	0.347	0.342



==> tikz/annotators_seat.dat <==
x S E A T all
0 0.156 0.169 0.156 0.166 0.272
1 0.244 0.244 0.236 0.225 0.330
2 0.199 0.217 0.201 0.197 0.243
3 0.239 0.259 0.223 0.234 0.309
4 0.304 0.288 0.262 0.298 0.387


==> tikz/label_change_k.dat <==
x	1	5	10	15
4	161.480	250.451	301.028	332.391
1	168.680	333.227	579.609	656.902
0	156.915	193.016	340.310	429.435
3	167.003	332.871	566.161	643.536
2	128.357	210.287	505.075	581.267

==> tikz/seat_k.dat <==
x  1 5 10 15
4  0.236  0.320   0.350   0.327
1  0.177  0.214   0.240   0.233
0  0.219  0.238   0.248   0.238
3  0.218  0.231   0.229   0.235
2  0.262  0.209   0.219   0.207
